Bolometric Night Sky Temperature and Subcooling of Telescope Structures

Context. The term sky temperature is used in the literature in different contexts which often leads to confusion. In this work, we study $T_\text{sky}$, the effective bolometric sky temperature at which a hemispherical black body would radiate the same power onto a flat horizontal structure on the ground as the night sky, integrated over the entire thermal wavelength range of $1-100\,\mu$m. We then analyze the thermal physics of radiative cooling with special focus on telescopes and discuss mitigation strategies. Aims. The quantity $T_\text{sky}$ is useful to quantify the subcooling in telescopes which can deteriorate the image quality by introducing an Optical Path Difference (OPD) and induce thermal stress and mechanical deflections on structures. Methods. We employ the Cerro Paranal Sky Model of the European Southern Observatory to derive a simple formula of $T_\text{sky}$ as a function of atmospheric parameters. The structural subcooling and the induced OPD are then expressed as a function of surface emissivity, sky view factor, local air speed and structure dimensions. Results. At Cerro Paranal (2600 m) and Cerro Armazones (3060 m) in the Atacama desert, $T_\text{sky}$ towards the zenith mostly lies $20-50$ Kelvin below the ambient temperature near the ground, depending strongly on the precipitable water vapor (PWV) column in the atmosphere. The temperature difference can decrease by several Kelvin for higher zenith distances. The subcooling OPD scales linearly to quadratically with the telescope diameter and is inversely proportional to the local air speed near the telescope structure.

==> _A_revision_changes.txt <==
Changes:


